Restoration of Fragmentary Babylonian Texts Using Recurrent Neural Networks

The main source of information regarding ancient Mesopotamian history and culture are clay cuneiform tablets. Despite being an invaluable resource, many tablets are fragmented leading to missing information. Currently these missing parts are manually completed by experts. In this work we investigate the possibility of assisting scholars and even automatically completing the breaks in ancient Akkadian texts from Achaemenid period Babylonia by modelling the language using recurrent neural networks.

==> TODO.txt <==
1. Go over DATA section. SHAI
2. Insert related work from project application.SHAI
3. Two Text examples - from the Achaemenid period. YOS 7 11 and 51. ELAD & SHAI
4. Finish experiments section. Ethan&Yonatan
5. PNAS format. Ethan Done


-- uru place name (in google docs)
-- seperate a-su into a su
-- RNUM, ONUM


==> questionsDataFull.txt <==
1. NUM gín kùbabbar  <i> ina </i>   <i> pappasu  </i> lú uš  bar

NUM ___ kùbabbar <i> ina </i>   <i> pappasu  </i> lú uš  bar
1. bar
2. ana
3. gur
4. gín

2. NAME a <i> šú šá </i>  NAME ana </i>  NAME  lú  <i> qíipi </i>  ébabbarra  <i> u </i>  NAME lú sanga LOCATION   <i> iqbi umma </i>

NAME a <i> šú šá </i>  NAME ana </i>  NAME  lú  <i> qíipi </i>  ébabbarra  <i> u </i>  NAME lú sanga LOCATION   <i> ___ umma </i>
1. iqbi
2. annutu
3. lugal
4. illiku

3. NAME a <i> šú šá </i>  NAME ana </i>  NAME  lú  <i> qíipi </i>  ébabbarra  <i> u </i>  NAME lú sanga LOCATION   <i> iqbi umma </i>
SAME LINE, DIFFERENT ANSWERS - THIS TIME TO CHECK FOR GRAMMAR

NAME a <i> šú šá </i>  NAME ana </i>  NAME  lú  <i> qíipi </i>  ébabbarra  <i> u </i>  NAME lú sanga LOCATION   <i> ___ umma </i>
1. bar
2. liqbuú
3. bán
4. iqbi

4. NAME a <i> šú šá </i>  NAME ana </i>  NAME  lú  <i> qíipi </i>  ébabbarra  <i> u </i>  NAME lú sanga LOCATION   <i> iqbi umma </i>
SAME LINE, DIFFERENT WORD

NAME a <i> šú šá </i>  NAME ana </i>  NAME  lú  <i> ___ </i>  ébabbarra  <i> u </i>  NAME lú sanga LOCATION   <i> iqbi umma </i>
1. qíipi
2. gal
3. bán
4. iqbi

5. zúlumma   <i> gamrutu </i>   <i> ina </i>  LOCATION  <i> inamdin </i>

zúlumma   <i> ___ </i>   <i> ina </i>  LOCATION  <i> inamdin </i>
1. šu<sup>II</sup>
2. muhhi
3. dumu
4. gamrutu

6. zúlumma   <i> gamrutu </i>   <i> ina </i>  LOCATION  <i> inamdin </i>
SAME LINE, DIFFERENT WORD

zúlumma   <i> gamrutu </i>   <i> ina </i>  LOCATION  <i> ___ </i>
1. inamdin
2. iddin
3. iqbi
4. haṣari

7. zúlumma   <i> gamrutu </i>   <i> ina </i>  LOCATION  <i> inamdin </i>
SAME LINE, DIFFERENT WORD - RELATIVELY DIFFICULT

zúlumma   <i> gamrutu </i>   <i> ___ </i>  LOCATION  <i> inamdin </i>
1. ina
2. elat
3. muhhi
4. ana

8. NUM gín kùbabbar  <i> šá </i>  NAME  a <i> šú šá </i>  NAME  <i> ina </i>   <i> muhhi </i>   NAME a <i> šú šá </i>  NAME   <i> ina </i>  iti du<sub>6</sub>  <i> inamdin </i>

NUM gín kùbabbar  <i> šá </i>  NAME  a <i> šú šá </i>  NAME  <i> ina </i>   <i> muhhi </i>   NAME a <i> šú šá </i>  NAME   <i> ina </i>  ___ du<sub>6</sub>  <i> inamdin </i>
1. muhhi
2. é
3. iti
4. mahar

9. NUM gín kùbabbar  <i> šá </i>  NAME  a <i> šú šá </i>  NAME  <i> ina </i>   <i> muhhi </i>   NAME a <i> šú šá </i>  NAME   <i> ina </i>  iti du<sub>6</sub>  <i> inamdin </i>
SAME LINE, DIFFERENT WORD

NUM gín ___  <i> šá </i>  NAME  a <i> šú šá </i>  NAME  <i> ina </i>   <i> muhhi </i>   NAME a <i> šú šá </i>  NAME   <i> ina </i>  iti du<sub>6</sub>  <i> inamdin </i>
1. zúlumma
2. iddin
3. biltu
4. kùbabbar

10. NUM gín kùbabbar  <i> šá </i>  NAME  a <i> šú šá </i>  NAME  <i> ina </i>   <i> muhhi </i>   NAME a <i> šú šá </i>  NAME   <i> ina </i>  iti du<sub>6</sub>  <i> inamdin </i>
SAME LINE, DIFFERENT WORD

NUM gín kùbabbar  <i> šá </i>  NAME  a <i> šú šá </i>  NAME  <i> ina </i>   <i> ___ </i>   NAME a <i> šú šá </i>  NAME   <i> ina </i>  iti du<sub>6</sub>  <i> inamdin </i>
1. iṣṣi
2. šu
3. muhhi
4. kùbabbar

11. lú umbisag  NAME a <i> šú </i>   <i> šá </i>  NAME  a NAME LOCATION iti apin  u<sub>4</sub> NUMkam mu NUMkam NAME  lugal LOCATION lugal kurkur
DIFFICULT!!! 3 OUT OF 4 ARE ACTUAL PROFESSION NAMES!

lú ___  NAME a <i> šú </i>   <i> šá </i>  NAME  a NAME LOCATION iti apin  u<sub>4</sub> NUMkam mu NUMkam NAME  lugal LOCATION lugal kurkur
1. umbisag
2. muhhi
3. mukinnu
4. sanga

12. lú umbisag  NAME a <i> šú </i>   <i> šá </i>  NAME  a NAME LOCATION iti apin  u<sub>4</sub> NUMkam mu NUMkam NAME  lugal LOCATION lugal kurkur
DIFFICULT!!! 3 OUT OF 4 ARE ACTUAL PROFESSION NAMES!

lú umbisag  NAME a <i> šú </i>   <i> šá </i>  NAME  a NAME LOCATION iti apin  u<sub>4</sub> NUMkam __ NUMkam NAME  lugal LOCATION lugal kurkur
1. iti
2. lugal
3. mu
4. u<sub>4</sub>
 - IF POSSIBLE!!! if not: mana

13. é  <i> šá  </i> da é GODNAME  <i> šá  </i> NAME  a <i> šú šá  </i> NAME a NAME

___  <i> šá  </i> da é GODNAME  <i> šá  </i> NAME  a <i> šú šá  </i> NAME a NAME
1. umma
2. é
3. ana
4. zúlumma

14. é  <i> šá  </i> da é GODNAME  <i> šá  </i> NAME  a <i> šú šá  </i> NAME a NAME

é  <i> šá  </i> ___ é GODNAME  <i> šá  </i> NAME  a <i> šú šá  </i> NAME a NAME
1. ugu
2. inamdin
3. itti
4. da

15. NAME lú šàtam éanna dumušú šá NAME <i> iqbi </i> <i> umma </i>

NAME lú šàtam éanna dumušú šá NAME <i> iqbi </i> <i> ___ </i>
1. kii
2. umma
3. ana
4. qíipi

16. NAME lú šàtam éanna dumušú šá NAME <i> iqbi </i> <i> umma </i>
SAME LINE, DIFFERENT WORD

NAME lú šàtam ___ dumušú šá NAME <i> iqbi </i> <i> umma </i>
1. lugal
2. gal
3. kurkur
4. éanna

17. <i> elat </i>  NUM gur šebar  <i> šá </i>  iti gan  <i> inamdiin </i>

<i> elat </i>  NUM gur ___  <i> šá </i>  iti gan  <i> inamdiin </i>
1. kùbabbar
2. éanna
3. šebar
4. iqbi

18. <i> elat </i>  NUM gur šebar  <i> šá </i>  iti gan  <i> inamdiin </i>
SAME LINE, DIFFERENT WORD

<i> elat </i>  NUM gur šebar  <i> šá </i>  iti gan  <i> ___ </i>
1. kùbabbar
2. inamdiin
3. lugal
4. illiku

19. <i> ina </i>  <i> kanaku </i>  imdub  <i> šuatì </i>
PAY ATTENTION TO RESIDUAL BRACKETS IN THE BEGINNING, YOU MIGHT WANT TO REMOVE THEM

<i> ina </i>  <i> kanaku </i>  ___  <i> šuatì </i>
1. imdub
2. é
3. ṭuppi
4. gamrutu

20.  <i> ina </i>  <i> kanaku </i>  imdub  <i> šuatì </i>
MIGHT BE VERY DIFFICULT!!! SAME LINE, DIFFERENT WORD. PAY ATTENTION TO RESIDUAL BRACKETS IN THE BEGINNING, YOU MIGHT WANT TO REMOVE THEM

<i> ina </i>  <i> kanaku </i>  imdub  <i> ___ </i>
1. šuatu
2. šuatì
3. ana
4. šúnu

21. NAME dumu  <i> šá  </i> NAME ina huud lìbbišú ana </i>  NAME dumu  <i> šá </i> NAME kiaam iqbi umma </i>
ALL ANSWERS FOUND AFTER "ina"

NAME dumu  <i> šá  </i> NAME ina ___ lìbbišú ana </i>  NAME dumu  <i> šá </i> NAME kiaam iqbi umma </i>
1. huud
2. lìbbi
3. muhhi
4. ká

22. NUM me NUM kùš sagki anta tu<sub>15</sub> sisá ússadu šà ašà

NUM me NUM kùš sagki ___ tu<sub>15</sub> sisá ússadu šà ašà
1. anta
2. martu
3. irbi
4. da

23. LOCATION iti zíz u<sub>4</sub> NUMkam

LOCATION ___ zíz u<sub>4</sub> NUMkam
1. igi
2. iti
3. mu
4. imdub

24. NUM gurNUM šebar ta <i> irbi </i>

NUM gurNUM šebar ta <i> ___ </i>
1. illiku
2. irbi
3. rebat
4. iqbuú

25. NUM <i> en puut </i>  NUM <i> i našuú

NUM <i> en puut </i>  NUM <i> i ___
1. inamdinu
2. ilquú
3. lìbbi
4. našuú

26. <i> šá </i> lú umbisagmeš <i> ana imittu </i> <sub>4</sub> <i> ana LOCATION  <i> u birtu </i> <sub>4</sub> <i>  šá  </i> NAME  <i> illiku

<i> šá </i> lú umbisagmeš <i> ana imittu </i> <sub>4</sub> <i> ana LOCATION  <i> u birtu </i> <sub>4</sub> <i>  šá  </i> NAME  <i> ___
1. našuú
2. ilquú
3. illiku
4. šebar

27. ús kita tu<sub>15</sub> u<sub>18</sub>lu da é NAME dumu <i> šú šá  </i> NAME

__ kita tu<sub>15</sub> u<sub>18</sub>lu da é NAME dumu <i> šú šá  </i> NAME
1. sag
2. ki
3. ṭuppi
4. ús

28. ús kita tu<sub>15</sub> u<sub>18</sub>lu da é NAME dumu <i> šú šá  </i> NAME
SAME LINE, DIFFERENT WORD

ús kita tu<sub>15</sub> u<sub>18</sub>lu da ___ NAME dumu <i> šú šá  </i> NAME
1. ašà
2. é
3. <sup>giš</sup>kiri<sub>6</sub>
4. ugu

29. NUMNUM mana kùbabbar  <i> šá </i>   <i> ina </i>  NUM gín  <i> bitqa </i>  <i> nuuhhutu </i> <i> šá ana </i>  hala <i>  ana </i>  NAME a <i> šú šá </i>  NAME  a NAME  <i> iddin

NUMNUM ___ kùbabbar  <i> šá </i>   <i> ina </i>  NUM gín  <i> bitqa </i>  <i> nuuhhutu </i> <i> šá ana </i>  hala <i>  ana </i>  NAME a <i> šú šá </i>  NAME  a NAME  <i> iddin
1. bitqa
2. bar
3. gín
4. mana

30. NUMNUM mana kùbabbar  <i> šá </i>   <i> ina </i>  NUM gín  <i> bitqa </i>  <i> nuuhhutu </i> <i> šá ana </i>  hala <i>  ana </i>  NAME a <i> šú šá </i>  NAME  a NAME  <i> iddin
SAME LINE, DIFFERENT WORD

NUMNUM mana kùbabbar  <i> šá </i>   <i> ina </i>  NUM gín  <i> ___ </i>  <i> nuuhhutu </i> <i> šá ana </i>  hala <i>  ana </i>  NAME a <i> šú šá </i>  NAME  a NAME  <i> iddin
1. bitqa
2. kùbabbar
3. zúlumma
4. inamdin

31. lú <i> tú </i> <i> šá </i> <i> ina </i> iti kin u<sub>4</sub> NUMkam mu NUMkam <i> šá </i> NAME lugal FEMALENAME dumumí <i> šá </i> NAME dumu NAME ana </i> NUM mana kùbabbar <i> šá </i> <i> ina </i> NUM gín <i> bitqa </i> <i> nuuhhutú ana </i> NAME dumu <i> šá </i> NAME dumu lú sanga GODNAME <i> taaddinnu </i>

lú <i> tú </i> <i> šá </i> <i> ina </i> iti kin u<sub>4</sub> NUMkam mu NUMkam <i> šá </i> NAME lugal ___ dumumí <i> šá </i> NAME dumu NAME ana </i> NUM mana kùbabbar <i> šá </i> <i> ina </i> NUM gín <i> bitqa </i> <i> nuuhhutú ana </i> NAME dumu <i> šá </i> NAME dumu lú sanga GODNAME <i> taaddinnu </i>
1. FEMALENAME
2. zúlumma
3. kùbabbar
4. lugal

32. lú <i> tú </i> <i> šá </i> <i> ina </i> iti kin u<sub>4</sub> NUMkam mu NUMkam <i> šá </i> NAME lugal FEMALENAME dumumí <i> šá </i> NAME dumu NAME ana </i> NUM mana kùbabbar <i> šá </i> <i> ina </i> NUM gín <i> bitqa </i> <i> nuuhhutú ana </i> NAME dumu <i> šá </i> NAME dumu lú sanga GODNAME <i> taaddinnu </i>

lú <i> tú </i> <i> šá </i> <i> ina </i> iti kin u<sub>4</sub> NUMkam mu NUMkam <i> šá </i> NAME lugal FEMALENAME dumumí <i> šá </i> NAME dumu NAME ana </i> NUM mana kùbabbar <i> šá </i> <i> ina </i> NUM gín <i> bitqa </i> <i> nuuhhutú ana </i> NAME dumu <i> šá </i> NAME dumu lú sanga GODNAME <i> ___ </i>
1. ilquú
2. mašihu
3. taaddinnu
4. inamdin

33. NUM gín kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME  <i> ina </i>   <i> muhhi </i> NAME a <i> šú šá </i>  NAME <i> ina </i>  iti du<sub>6</sub>  <i> inamdin </i>

NUM gín ___  <i> šá </i>  NAME a <i> šú šá </i>  NAME  <i> ina </i>   <i> muhhi </i> NAME a <i> šú šá </i>  NAME <i> ina </i>  iti du<sub>6</sub>  <i> inamdin </i>
1. kùbabbar
2. zúlumma
3. šebar
4. inamdin

34. NUM gín kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME  <i> ina </i>   <i> muhhi </i> NAME a <i> šú šá </i>  NAME <i> ina </i>  iti du<sub>6</sub>  <i> inamdin </i>

NUM gín kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME  <i> ina </i>   <i> ___ </i> NAME a <i> šú šá </i>  NAME <i> ina </i>  iti du<sub>6</sub>  <i> inamdin </i>
1. ašar
2. du
3. igi
4. muhhi

35. NUM túgkurrameš <i> šá idi </i> émeš <i> ina </i> šu<sup>II</sup> NAME

NUM túgkurrameš <i> šá idi </i> émeš <i> ina </i> ___ NAME
1. igi
2. šu<sup>II</sup>
3. muhhi
4. šá

36. NUM gín kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME  <i> ina </i>   <i> muhhi </i> NAME a <i> šú šá </i>  NAME <i> ina </i>  iti du<sub>6</sub>  <i> inamdin </i>

NUM gín kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME  <i> ina </i>   <i> muhhi </i> NAME a <i> šú šá </i>  NAME <i> ina </i>  iti du<sub>6</sub>  <i> ___ </i>
1. iqbi
2. inamdin
3. mu
4. NUMkam

37. lú umbisag NAME a <i> šú šá </i> NAME LOCATION iti izi u<sub>4</sub> NUMkam mu NUMkam NAME lugal LOCATION lugal kurkur

lú umbisag NAME a <i> šú šá </i> NAME LOCATION iti izi u<sub>4</sub> NUMkam mu NUMkam NAME lugal LOCATION lugal ___
1. iqbi
2. LOCATION
3. kurkur
4. inamdin

38. lú umbisag NAME a <i> šú šá </i> NAME LOCATION iti izi u<sub>4</sub> NUMkam mu NUMkam NAME lugal LOCATION lugal kurkur

__ umbisag NAME a <i> šú šá </i> NAME LOCATION iti izi u<sub>4</sub> NUMkam mu NUMkam NAME lugal LOCATION lugal kurkur
1. mahar
2. umma
3. ana
4. lú

39. lú umbisag NAME a <i> šú šá </i> NAME LOCATION iti izi u<sub>4</sub> NUMkam mu NUMkam NAME lugal LOCATION lugal kurkur

lú ___ NAME a <i> šú šá </i> NAME LOCATION iti izi u<sub>4</sub> NUMkam mu NUMkam NAME lugal LOCATION lugal kurkur
1. umbisag
2. gal
3. mukinnu
4. simug

40. lú umbisag NAME a <i> šú šá </i> NAME LOCATION iti izi u<sub>4</sub> NUMkam mu NUMkam NAME lugal LOCATION lugal kurkur

lú umbisag NAME ___ <i> šú šá </i> NAME LOCATION iti izi u<sub>4</sub> NUMkam mu NUMkam NAME lugal LOCATION lugal kurkur
1. dumu
2. a
3. rittu
4. illiku

41. lú umbisag NAME a <i> šú šá </i> NAME LOCATION iti izi u<sub>4</sub> NUMkam mu NUMkam NAME lugal LOCATION lugal kurkur

lú umbisag NAME a <i> šú šá </i> NAME LOCATION iti izi u<sub>4</sub> ___ mu NUMkam NAME lugal LOCATION lugal kurkur
1. ab
2. NUMkam
3. NAME
4. lugal

42. NUM gur zúlumma <i> šá </i>  NAME  a <i> šú šá </i>  NAME a NAME <i> ina </i> ugu NAME a <i> šú šá </i>  NAME a NAME  <i> ina </i>  iti apin zúlumma <i> gamrutu inamdin </i>

NUM gur zúlumma <i> šá </i>  NAME  a <i> šú šá </i>  NAME ___ NAME <i> ina </i> ugu NAME a <i> šú šá </i>  NAME a NAME  <i> ina </i>  iti apin zúlumma <i> gamrutu inamdin </i>
1. u
2. ú
3. a
4. ana

43. <i> ina </i> iti apin <i> ina haṣari ina </i> ugu NUM <i> rittu </i> <sub>4</sub> <i> itti </i> NUM gur <i> tuhalla </i> <i> gipuú </i> <i> mangaga </i> <i> biltu </i> <sub>4</sub> <i> šá </i> <i> huṣabi </i> <i> inamdin </i>

<i> ina </i> iti apin <i> ina haṣari ina </i> ugu NUM <i> rittu </i> <sub>4</sub> <i> itti </i> NUM gur <i> tuhalla </i> <i> gipuú </i> <i> ___ </i> <i> biltu </i> <sub>4</sub> <i> šá </i> <i> huṣabi </i> <i> inamdin </i>
1. mangaga
2. huṣabi
3. muhhi
3. tuhalla

44. <i> sissinnu ul eṭir </i>

<i> sissinnu ul ___ </i>
1. eṭir
2. ipušú
3. itti
4. ipušú

45. <i> kuum dullu </i> <i> šá ina lìbbi ipušú </i>

<i> kuum dullu </i> <i> šá ina lìbbi ___ </i>
1. lìbbi
2. ipušú
3. ziqpu
4. illiku

46. NUM mana kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME a NAME  <i> ina muhhi </i>  NAME u  </i> NAME dumumeš  <i> šá </i>  NAME a lú sanga GODNAME <i> šá </i>  iti <i>  ana </i>   <i> muhhi </i>  NUM  <i> manée  </i> NUM gín kùbabbar <i> ina muhhi </i>  <i> šúnu irabbi

NUM mana kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME a NAME  <i> ina muhhi </i>  NAME u  </i> NAME dumumeš  <i> šá </i>  NAME a lú ___ GODNAME <i> šá </i>  iti <i>  ana </i>   <i> muhhi </i>  NUM  <i> manée  </i> NUM gín kùbabbar <i> ina muhhi </i>  <i> šúnu irabbi
1. dumu
2. sanga
3. mukinnu
4. umbisag

47. NUM mana kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME a NAME  <i> ina muhhi </i>  NAME u  </i> NAME dumumeš  <i> šá </i>  NAME a lú sanga GODNAME <i> šá </i>  iti <i>  ana </i>   <i> muhhi </i>  NUM  <i> manée  </i> NUM gín kùbabbar <i> ina muhhi </i>  <i> šúnu irabbi

NUM mana kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME a NAME  <i> ina muhhi </i>  NAME u  </i> NAME dumumeš  <i> šá </i>  NAME a lú sanga GODNAME <i> šá </i>  iti <i>  ana </i>   <i> muhhi </i>  NUM  <i> manée  </i> NUM gín kùbabbar <i> ina muhhi </i>  <i> šúnu ___
1. irabbi
2. irbi
3. illiku
4. a

48. NUM mana kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME a NAME  <i> ina muhhi </i>  NAME u  </i> NAME dumumeš  <i> šá </i>  NAME a lú sanga GODNAME <i> šá </i>  iti <i>  ana </i>   <i> muhhi </i>  NUM  <i> manée  </i> NUM gín kùbabbar <i> ina muhhi </i>  <i> šúnu irabbi

NUM mana kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME a NAME  <i> ina muhhi </i>  NAME u  </i> NAME ___  <i> šá </i>  NAME a lú sanga GODNAME <i> šá </i>  iti <i>  ana </i>   <i> muhhi </i>  NUM  <i> manée  </i> NUM gín kùbabbar <i> ina muhhi </i>  <i> šúnu irabbi
1. adi
2. a
3. dumumeš
4. dumu

49. NUM mana kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME a NAME  <i> ina muhhi </i>  NAME u  </i> NAME dumumeš  <i> šá </i>  NAME a lú sanga GODNAME <i> šá </i>  iti <i>  ana </i>   <i> muhhi </i>  NUM  <i> manée  </i> NUM gín kùbabbar <i> ina muhhi </i>  <i> šúnu irabbi

NUM mana kùbabbar  <i> šá </i>  NAME a <i> šú šá </i>  NAME a NAME  <i> ina muhhi </i>  NAME u  </i> NAME dumumeš  <i> šá </i>  NAME a lú sanga GODNAME <i> šá </i>  iti <i>  ana </i>   <i> muhhi </i>  NUM  <i> ___  </i> NUM gín kùbabbar <i> ina muhhi </i>  <i> šúnu irabbi
1. gín
2. bitqa
3. lugal
4. manée

50. NUM gín kùbabbar <i> elat </i>  NUM mana NUM gín kùbabbar <i> mahruú ina </i>  NUM mana kùbabbar  šám ašà <i>  u  </i> é  <i> šá  </i> kágal  <i> giššú </i>  <i> šá  </i> NAME a <i> šú šá </i>  NAME a NAME  <i> šá  </i> šu<sup>II</sup> NAME a <i> šú šá </i>  NAME a NAME <i> imhuru

NUM gín kùbabbar <i> elat </i>  NUM mana NUM gín kùbabbar <i> mahruú ina </i>  NUM mana kùbabbar  šám ašà <i>  u  </i> é  <i> šá  </i> kágal  <i> giššú </i>  <i> šá  </i> NAME a <i> šú šá </i>  NAME a NAME  <i> šá  </i> šu<sup>II</sup> NAME a <i> šú šá </i>  NAME a NAME <i> ___
1. imhuru
2. iqbuú
3. inamdin
4. umbisag

51. NUM gín kùbabbar <i> elat </i>  NUM mana NUM gín kùbabbar <i> mahruú ina </i>  NUM mana kùbabbar  šám ašà <i>  u  </i> é  <i> šá  </i> kágal  <i> giššú </i>  <i> šá  </i> NAME a <i> šú šá </i>  NAME a NAME  <i> šá  </i> šu<sup>II</sup> NAME a <i> šú šá </i>  NAME a NAME <i> imhuru

NUM gín kùbabbar <i> ___ </i>  NUM mana NUM gín kùbabbar <i> mahruú ina </i>  NUM mana kùbabbar  šám ašà <i>  u  </i> é  <i> šá  </i> kágal  <i> giššú </i>  <i> šá  </i> NAME a <i> šú šá </i>  NAME a NAME  <i> šá  </i> šu<sup>II</sup> NAME a <i> šú šá </i>  NAME a NAME <i> imhuru
1. adi
2. mala
3. elat
4. é

52. NUM gín kùbabbar <i> elat </i>  NUM mana NUM gín kùbabbar <i> mahruú ina </i>  NUM mana kùbabbar  šám ašà <i>  u  </i> é  <i> šá  </i> kágal  <i> giššú </i>  <i> šá  </i> NAME a <i> šú šá </i>  NAME a NAME  <i> šá  </i> šu<sup>II</sup> NAME a <i> šú šá </i>  NAME a NAME <i> imhuru

NUM gín kùbabbar <i> elat </i>  NUM mana NUM gín kùbabbar <i> mahruú ina </i>  NUM mana kùbabbar  ___ ašà <i>  u  </i> é  <i> šá  </i> kágal  <i> giššú </i>  <i> šá  </i> NAME a <i> šú šá </i>  NAME a NAME  <i> šá  </i> šu<sup>II</sup> NAME a <i> šú šá </i>  NAME a NAME <i> imhuru
1. mala
2. šám
3. ugu
4. mahruú

